BIRD: Big Impulse Response Dataset

This paper introduces BIRD, the Big Impulse Response Dataset. This open dataset consists of 100,000 multichannel room impulse responses (RIRs) generated from simulations using the Image Method, making it the largest multichannel open dataset currently available. These RIRs can be used toperform efficient online data augmentation for scenarios that involve two microphones and multiple sound sources. The paper also introduces use cases to illustrate how BIRD can perform data augmentation with existing speech corpora.

==> rt60s.csv <==
rt60,count
0.00, 0
0.05, 0
0.10, 0
0.15, 928
0.20, 15063
0.25, 20828
0.30, 14882
0.35, 10979
0.40, 8219
0.45, 6666
0.50, 5250
0.55, 4337
0.60, 3628
0.65, 3062
0.70, 2490
0.75, 1649
0.80, 1041
0.85, 601
0.90, 274
0.95, 82
1.00, 17
1.05, 3
1.10, 0
1.15, 0


==> tdoas.csv <==
tdoa, count
-15, 0
-14, 103
-13, 761
-12, 1676
-11, 2716
-10, 3807
-9, 5097
-8, 6738
-7, 8636
-6, 10757
-5, 13736
-4, 17306
-3, 22705
-2, 30220
-1, 44434
0, 63110
1, 44522
2, 30047
3, 22581
4, 17468
5, 13592
6, 10790
7, 8622
8, 6622
9, 5136
10, 3841
11, 2555
12, 1627
13, 719
14, 76
15, 0
16, 0
